How to write a CHI paper (asking for a friend)

Writing and genre conventions are extant to any scientific community, and CHI is no different. In this paper, we present the early phases of an AI tool we created called KITSUNE, which supports authors in placing their work into the format of a CHI paper, taking into account many conventions that are ever-present in CHI papers. We describe the development of the tool with the intent to promote discussion around how writing conventions are upheld and unquestioned by the CHI community, and how this translates to the work produced. In addition, we bring up questions surrounding how the introduction of LLMs into academic writing fundamentally change how conventions will be upheld now and in the future

==> README.txt <==
-similar to robots paper intro...these are other camps
- ours is a fresh approach combining coding, crafting, larp
-Research questions:
1. 
2. 

Should we report on all 4 camps? or just 3?
\section{Background}
-why larp from larp paper
-james maker stuff pulled from his advancement doc
-gender positioning?? (notice language about how they speak about gender)..underserved (statistically this includes minority groups...people who would not respond positively to the tech dominant culture)...find papers from chi or tochi 


\section{Brief camp structure and design}
see other paper (AA) for more on design and reporting from one camp

we ran the camp 4 times with internal team...this paper reports on experiences from (3) of them

\section{Reflections from camps 1-3}

- inter coder agreement in atlas.ti...to do
-using qualitative coding strategy with 2 coders, having regular meetings to make sure codes are similar with a definition document 
-any outliers were resolved with discussion
-

\subsection{Data}
what data do we have: 
1. interviews with campers after the camp
2. before and after ratings of interest/perceived competence in CS 
3. facilitator debriefs 
4. 

-similar to robots paper intro...these are other camps
- ours is a fresh approach combining coding, crafting, larp
-Research questions:
1. 
2. 

Should we report on all 4 camps? or just 3?
\section{Background}
-why larp from larp paper
-james maker stuff pulled from his advancement doc
-gender positioning?? (notice language about how they speak about gender)..underserved (statistically this includes minority groups...people who would not respond positively to the tech dominant culture)...find papers from chi or tochi 


\subsection{Larp in HCI and education}

\subsection{Constructionist education}

\section{Brief camp structure and design}
see other paper (AA) for more on design and reporting from one camp

we ran the camp 4 times with internal team...this paper reports on experiences from (3) of them

\section{Reflections from camps 1-3}

- inter coder agreement in atlas.ti...to do
-using qualitative coding strategy with 2 coders, having regular meetings to make sure codes are similar with a definition document 
-any outliers were resolved with discussion
-

\subsection{Data}
what data do we have: 
1. interviews with campers after the camp
2. before and after ratings of interest/perceived competence in CS 
3. facilitator debriefs 
4. 

\section{Results}
